Implicit Crowdsourcing for Identifying Abusive Behavior in Online Social Networks

The increased use of online social networks for the dissemination of information comes with the misuse of the internet for cyberbullying, cybercrime, spam, vandalism, amongst other things. To proactively identify abuse in the networks, we propose a model to identify abusive posts by crowdsourcing. The crowdsourcing part of the detection mechanism is implemented implicitly, by simply observing the natural interaction between users encountering the messages. We explore the node-to-node spread of information on Twitter and propose a model that predicts the abuse level (abusive, hate, spam, normal) associated with the tweet by observing the attributes of the message, along with those of the users interacting with it. We demonstrate that the difference in users' interactions with abusive posts can be leveraged in identifying posts of varying abuse levels.

==> Implicit Crowdsourcing for Identifying Abusive Behavior in Online Social Networks/links.txt <==
https://sites.google.com/view/icwsm2020datachallenge/home

Submission Site: https://easychair.org/conferences/?conf=icwsm2020dc

==> links.txt <==
https://sites.google.com/view/icwsm2020datachallenge/home

Submission Site: https://easychair.org/conferences/?conf=icwsm2020dc
